Determining the nuclear neutron distribution from Coherent Elastic neutrino-Nucleus Scattering: current results and future prospects

Coherent elastic neutrino-nucleus scattering (CE$\nu$NS), a process recently measured for the first time at ORNL's Spallation Neutron Source, is directly sensitive to the weak form factor of the nucleus. The European Spallation Source (ESS), presently under construction, will generate the most intense pulsed neutrino flux suitable for the detection of CE$\nu$NS. In this paper we quantify its potential to determine the root mean square radius of the point-neutron distribution, for a variety of target nuclei and a suite of detectors. To put our results in context we also derive, for the first time, a constraint on this parameter from the analysis of the energy and timing data of the CsI detector at the COHERENT experiment.

==> comments.txt <==
Remove mn part of fisrt line  below table 1

Should we remove the <> in rp and rn????

Last paragraoh On the other hand---> Furthermore 

